The Factory and the Beehive III: PTFEB132.707+19.810, a Low-Mass Eclipsing Binary in Praesepe Observed by PTF and K2

Theoretical models of stars constitute a fundamental bedrock upon which much of astrophysics is built, but large swaths of model parameter space remain uncalibrated by observations. The best calibrators are eclipsing binaries in clusters, allowing measurement of masses, radii, luminosities, and temperatures, for stars of known metallicity and age. We present the discovery and detailed characterization of PTFEB132.707+19.810, a P=6.0 day eclipsing binary in the Praesepe cluster ($\tau$~600--800 Myr; [Fe/H]=0.14$\pm$0.04). The system contains two late-type stars (SpT$_P$=M3.5$\pm$0.2; SpT$_S$=M4.3$\pm$0.7) with precise masses ($M_p=0.3953\pm0.0020$~$M_{\odot}$; $M_s=0.2098\pm0.0014$~$M_{\odot}$) and radii ($R_p=0.363\pm0.008$~$R_{\odot}$; $R_s=0.272\pm0.012$~$R_{\odot}$). Neither star meets the predictions of stellar evolutionary models. The primary has the expected radius, but is cooler and less luminous, while the secondary has the expected luminosity, but is cooler and substantially larger (by 20%). The system is not tidally locked or circularized. Exploiting a fortuitous 4:5 commensurability between $P_{orb}$ and $P_{rot,prim}$, we demonstrate that fitting errors from the unknown spot configuration only change the inferred radii by <1--2%. We also analyze subsets of data to test the robustness of radius measurements; the radius sum is more robust to systematic errors and preferable for model comparisons. We also test plausible changes in limb darkening, and find corresponding uncertainties of ~1%. Finally, we validate our pipeline using extant data for GU Boo, finding that our independent results match previous radii to within the mutual uncertainties (2--3%). We therefore suggest that the substantial discrepancies are astrophysical; since they are larger than for old field stars, they may be tied to the intermediate age of PTFEB132.707+19.810.

==> ptfphotFULL1111.txt <==
5229.7300 & 0.6192 & 16.987 &  0.060 \\
5229.7420 & 0.6212 & 16.910 &  0.038 \\
5229.7430 & 0.6214 & 16.951 &  0.042 \\
5229.7490 & 0.6224 & 17.035 &  0.044 \\
5229.7500 & 0.6226 & 16.923 &  0.048 \\
5229.7550 & 0.6234 & 16.969 &  0.050 \\
5229.7570 & 0.6237 & 17.015 &  0.060 \\
5229.7840 & 0.6282 & 16.919 &  0.052 \\
5229.7980 & 0.6305 & 16.992 &  0.054 \\
5229.8030 & 0.6314 & 17.057 &  0.043 \\
5229.8050 & 0.6317 & 16.941 &  0.049 \\
5229.8240 & 0.6349 & 17.029 &  0.045 \\
5229.8260 & 0.6352 & 16.996 &  0.044 \\
5239.7080 & 0.2779 & 17.070 &  0.025 \\
5239.7100 & 0.2782 & 17.100 &  0.024 \\
5239.7210 & 0.2800 & 17.052 &  0.024 \\
5239.7230 & 0.2804 & 17.083 &  0.027 \\
5239.7330 & 0.2820 & 16.985 &  0.037 \\
5239.7710 & 0.2884 & 17.075 &  0.049 \\
5239.7730 & 0.2887 & 17.087 &  0.062 \\
5239.8040 & 0.2938 & 17.040 &  0.024 \\
5239.8060 & 0.2942 & 17.145 &  0.028 \\
5239.8160 & 0.2958 & 17.061 &  0.020 \\
5239.8170 & 0.2960 & 17.080 &  0.024 \\
5239.8270 & 0.2977 & 17.069 &  0.021 \\
5239.8290 & 0.2980 & 17.056 &  0.031 \\
5239.8390 & 0.2997 & 17.068 &  0.020 \\
5239.8400 & 0.2998 & 17.084 &  0.026 \\
5239.8500 & 0.3015 & 17.013 &  0.036 \\
5239.8520 & 0.3018 & 17.150 &  0.047 \\
5239.8620 & 0.3035 & 17.077 &  0.046 \\
5239.8640 & 0.3038 & 17.088 &  0.058 \\
5239.8740 & 0.3055 & 17.078 &  0.019 \\
5239.8760 & 0.3058 & 17.080 &  0.020 \\
5239.8860 & 0.3075 & 17.119 &  0.020 \\
5239.8880 & 0.3078 & 17.015 &  0.037 \\
5239.8980 & 0.3095 & 17.102 &  0.041 \\
5239.8990 & 0.3096 & 17.015 &  0.039 \\
5239.9100 & 0.3115 & 17.035 &  0.028 \\
5239.9110 & 0.3116 & 17.098 &  0.037 \\
5239.9220 & 0.3135 & 17.105 &  0.039 \\
5239.9230 & 0.3136 & 16.968 &  0.050 \\
5239.9340 & 0.3154 & 17.115 &  0.034 \\
5239.9350 & 0.3156 & 17.002 &  0.053 \\
5239.9460 & 0.3174 & 16.996 &  0.030 \\
5239.9470 & 0.3176 & 17.090 &  0.040 \\
5239.9580 & 0.3194 & 17.107 &  0.063 \\
5239.9600 & 0.3198 & 17.148 &  0.054 \\
5239.9960 & 0.3258 & 17.094 &  0.047 \\
5240.6270 & 0.4306 & 17.033 &  0.019 \\
5240.6290 & 0.4310 & 17.068 &  0.022 \\
5240.7760 & 0.4554 & 16.989 &  0.011 \\
5240.7780 & 0.4557 & 16.999 &  0.012 \\
5240.7880 & 0.4574 & 17.049 &  0.012 \\
5240.7900 & 0.4577 & 17.041 &  0.013 \\
5240.8000 & 0.4594 & 17.013 &  0.011 \\
5240.8020 & 0.4597 & 17.062 &  0.013 \\
5240.8120 & 0.4614 & 17.036 &  0.012 \\
5240.8140 & 0.4617 & 17.027 &  0.013 \\
5240.8240 & 0.4634 & 17.017 &  0.011 \\
5240.8260 & 0.4637 & 17.005 &  0.013 \\
5240.8360 & 0.4654 & 17.062 &  0.012 \\
5240.8380 & 0.4657 & 17.041 &  0.013 \\
5240.8480 & 0.4674 & 17.056 &  0.012 \\
5240.8500 & 0.4677 & 17.044 &  0.013 \\
5240.8600 & 0.4694 & 17.053 &  0.012 \\
5240.8620 & 0.4697 & 17.036 &  0.013 \\
5240.8720 & 0.4714 & 17.027 &  0.012 \\
5240.8740 & 0.4717 & 17.046 &  0.014 \\
5240.8850 & 0.4735 & 17.010 &  0.012 \\
5240.8870 & 0.4739 & 17.073 &  0.015 \\
5240.8970 & 0.4755 & 17.011 &  0.013 \\
5240.8990 & 0.4759 & 17.061 &  0.016 \\
5240.9090 & 0.4775 & 17.067 &  0.015 \\
5240.9110 & 0.4779 & 17.059 &  0.016 \\
5240.9220 & 0.4797 & 17.065 &  0.017 \\
5240.9240 & 0.4800 & 17.032 &  0.019 \\
5240.9340 & 0.4817 & 17.052 &  0.017 \\
5240.9360 & 0.4820 & 17.015 &  0.018 \\
5240.9470 & 0.4838 & 17.048 &  0.020 \\
5240.9490 & 0.4842 & 17.048 &  0.022 \\
5240.9590 & 0.4858 & 17.027 &  0.022 \\
5240.9610 & 0.4862 & 17.073 &  0.024 \\
5240.9720 & 0.4880 & 17.051 &  0.023 \\
5240.9740 & 0.4883 & 17.058 &  0.026 \\
5240.9840 & 0.4900 & 17.004 &  0.025 \\
5240.9860 & 0.4903 & 17.040 &  0.029 \\
5240.9970 & 0.4922 & 17.081 &  0.034 \\
5240.9990 & 0.4925 & 16.987 &  0.032 \\
5241.6260 & 0.5967 & 17.029 &  0.016 \\
5241.6270 & 0.5969 & 17.010 &  0.018 \\
5241.6380 & 0.5987 & 17.021 &  0.015 \\
5241.6390 & 0.5989 & 17.035 &  0.017 \\
5241.6480 & 0.6004 & 17.033 &  0.013 \\
5241.6500 & 0.6007 & 17.020 &  0.016 \\
5241.6600 & 0.6024 & 17.054 &  0.014 \\
5241.6620 & 0.6027 & 17.030 &  0.016 \\
5241.6720 & 0.6044 & 17.043 &  0.013 \\
5241.6740 & 0.6047 & 17.055 &  0.015 \\
5241.6840 & 0.6064 & 17.018 &  0.012 \\
5241.6860 & 0.6067 & 17.044 &  0.015 \\
5241.6980 & 0.6087 & 17.004 &  0.012 \\
5241.7000 & 0.6090 & 17.040 &  0.014 \\
5241.7110 & 0.6108 & 17.060 &  0.012 \\
5241.7120 & 0.6110 & 17.066 &  0.013 \\
5241.7230 & 0.6128 & 17.018 &  0.011 \\
5241.7250 & 0.6132 & 17.053 &  0.013 \\
5241.7350 & 0.6148 & 17.008 &  0.011 \\
5241.7370 & 0.6152 & 17.047 &  0.013 \\
5241.7480 & 0.6170 & 17.017 &  0.011 \\
5241.7490 & 0.6172 & 17.053 &  0.013 \\
5241.7600 & 0.6190 & 17.044 &  0.011 \\
5241.7620 & 0.6193 & 17.061 &  0.013 \\
5241.7720 & 0.6210 & 17.030 &  0.011 \\
5241.7740 & 0.6213 & 17.018 &  0.013 \\
5241.7850 & 0.6231 & 17.029 &  0.012 \\
5241.7870 & 0.6235 & 17.020 &  0.013 \\
5241.7970 & 0.6251 & 17.019 &  0.012 \\
5241.7990 & 0.6255 & 17.016 &  0.013 \\
5241.8100 & 0.6273 & 17.013 &  0.011 \\
5241.8120 & 0.6276 & 17.032 &  0.013 \\
5241.8220 & 0.6293 & 17.052 &  0.012 \\
5241.8240 & 0.6296 & 17.017 &  0.013 \\
5241.8350 & 0.6315 & 17.016 &  0.012 \\
5241.8370 & 0.6318 & 17.024 &  0.013 \\
5241.8480 & 0.6336 & 17.028 &  0.013 \\
5241.8490 & 0.6338 & 17.032 &  0.014 \\
5241.8600 & 0.6356 & 17.040 &  0.013 \\
5241.8620 & 0.6359 & 17.014 &  0.015 \\
5241.8730 & 0.6378 & 17.046 &  0.013 \\
5241.8750 & 0.6381 & 17.044 &  0.015 \\
5241.8860 & 0.6399 & 17.148 &  0.015 \\
5241.8870 & 0.6401 & 17.229 &  0.019 \\
5241.9180 & 0.6452 & 17.402 &  0.023 \\
5241.9190 & 0.6454 & 17.397 &  0.025 \\
5241.9290 & 0.6471 & 17.246 &  0.023 \\
5241.9310 & 0.6474 & 17.212 &  0.024 \\
5241.9410 & 0.6491 & 17.127 &  0.022 \\
5241.9430 & 0.6494 & 17.167 &  0.025 \\
5241.9530 & 0.6511 & 16.985 &  0.021 \\
5241.9540 & 0.6512 & 17.056 &  0.025 \\
5241.9640 & 0.6529 & 16.999 &  0.023 \\
5241.9660 & 0.6532 & 17.052 &  0.029 \\
5241.9760 & 0.6549 & 17.059 &  0.028 \\
5241.9780 & 0.6552 & 17.008 &  0.029 \\
5241.9880 & 0.6569 & 16.981 &  0.030 \\
5241.9890 & 0.6571 & 17.021 &  0.035 \\
5242.6210 & 0.7621 & 17.025 &  0.015 \\
5242.6220 & 0.7623 & 17.013 &  0.017 \\
5242.6320 & 0.7639 & 17.027 &  0.013 \\
5242.6340 & 0.7643 & 17.010 &  0.015 \\
5242.6440 & 0.7659 & 16.990 &  0.013 \\
5242.6460 & 0.7663 & 17.014 &  0.015 \\
5242.6550 & 0.7678 & 17.003 &  0.011 \\
5242.6580 & 0.7683 & 17.026 &  0.014 \\
5242.6670 & 0.7698 & 16.979 &  0.011 \\
5242.6700 & 0.7703 & 16.996 &  0.013 \\
5242.6790 & 0.7718 & 16.994 &  0.010 \\
5242.6820 & 0.7722 & 17.017 &  0.012 \\
5242.6920 & 0.7739 & 17.005 &  0.010 \\
5242.6960 & 0.7746 & 17.030 &  0.012 \\
5242.7040 & 0.7759 & 17.006 &  0.010 \\
5242.7080 & 0.7766 & 17.024 &  0.012 \\
5242.7160 & 0.7779 & 17.012 &  0.010 \\
5242.7200 & 0.7786 & 17.016 &  0.011 \\
5242.7280 & 0.7799 & 17.007 &  0.010 \\
5242.7320 & 0.7806 & 17.020 &  0.011 \\
5242.7410 & 0.7821 & 17.022 &  0.009 \\
5242.7440 & 0.7826 & 17.044 &  0.011 \\
5242.7530 & 0.7841 & 17.012 &  0.009 \\
5242.7560 & 0.7845 & 17.035 &  0.011 \\
5242.7650 & 0.7860 & 17.017 &  0.010 \\
5242.7680 & 0.7865 & 17.017 &  0.011 \\
5242.7770 & 0.7880 & 17.014 &  0.009 \\
5242.7810 & 0.7887 & 17.014 &  0.011 \\
5242.7890 & 0.7900 & 17.009 &  0.009 \\
5242.7930 & 0.7907 & 17.028 &  0.011 \\
5242.8020 & 0.7922 & 17.030 &  0.010 \\
5242.8050 & 0.7927 & 17.038 &  0.011 \\
5242.8140 & 0.7942 & 17.027 &  0.010 \\
5242.8170 & 0.7947 & 17.008 &  0.011 \\
5242.8260 & 0.7962 & 17.005 &  0.010 \\
5242.8300 & 0.7969 & 17.025 &  0.012 \\
5242.8390 & 0.7983 & 17.004 &  0.010 \\
5242.8420 & 0.7988 & 17.021 &  0.012 \\
5242.8510 & 0.8003 & 17.002 &  0.011 \\
5242.8550 & 0.8010 & 17.037 &  0.013 \\
5242.8640 & 0.8025 & 16.998 &  0.011 \\
5242.8670 & 0.8030 & 17.012 &  0.013 \\
5242.8760 & 0.8045 & 17.039 &  0.011 \\
5242.8800 & 0.8052 & 17.013 &  0.013 \\
5242.8890 & 0.8067 & 17.005 &  0.012 \\
5242.8920 & 0.8072 & 17.013 &  0.014 \\
5242.9010 & 0.8087 & 17.023 &  0.013 \\
5242.9050 & 0.8093 & 16.975 &  0.015 \\
5242.9140 & 0.8108 & 17.001 &  0.013 \\
5242.9180 & 0.8115 & 16.981 &  0.015 \\
5242.9270 & 0.8130 & 17.001 &  0.013 \\
5242.9620 & 0.8188 & 16.989 &  0.015 \\
5242.9650 & 0.8193 & 17.018 &  0.019 \\
5242.9730 & 0.8206 & 17.011 &  0.018 \\
5242.9760 & 0.8211 & 17.000 &  0.021 \\
5242.9850 & 0.8226 & 17.022 &  0.019 \\
5242.9880 & 0.8231 & 17.024 &  0.023 \\
5244.7210 & 0.1112 & 17.043 &  0.014 \\
5244.7230 & 0.1115 & 17.046 &  0.015 \\
5246.6210 & 0.4270 & 17.037 &  0.021 \\
5246.6220 & 0.4272 & 17.074 &  0.026 \\
5246.7640 & 0.4508 & 17.064 &  0.013 \\
5246.7650 & 0.4510 & 17.062 &  0.014 \\
5250.6230 & 0.0923 & 17.024 &  0.031 \\
5250.6250 & 0.0926 & 16.949 &  0.029 \\
5251.6360 & 0.2607 & 17.011 &  0.032 \\
5251.6380 & 0.2610 & 17.017 &  0.046 \\
5267.6340 & 0.9200 & 17.056 &  0.015 \\
5267.6350 & 0.9202 & 17.089 &  0.017 \\
5267.6780 & 0.9273 & 17.055 &  0.016 \\
5267.6800 & 0.9277 & 17.065 &  0.014 \\
5268.7170 & 0.1001 & 17.032 &  0.010 \\
5268.7180 & 0.1002 & 17.046 &  0.012 \\
5268.7610 & 0.1074 & 17.045 &  0.010 \\
5268.7630 & 0.1077 & 17.060 &  0.013 \\
5270.6450 & 0.4206 & 17.064 &  0.012 \\
5270.6470 & 0.4209 & 17.080 &  0.013 \\
5270.6900 & 0.4280 & 17.063 &  0.011 \\
5270.7130 & 0.4319 & 17.065 &  0.014 \\
5271.7400 & 0.6026 & 17.033 &  0.015 \\
5271.7410 & 0.6027 & 17.042 &  0.016 \\
5271.7960 & 0.6119 & 17.020 &  0.017 \\
5271.7970 & 0.6121 & 17.058 &  0.018 \\
5272.8350 & 0.7846 & 16.992 &  0.016 \\
5272.8780 & 0.7917 & 16.975 &  0.024 \\
5274.6280 & 0.0826 & 17.016 &  0.016 \\
5274.8630 & 0.1217 & 17.065 &  0.026 \\
5274.8640 & 0.1219 & 16.959 &  0.025 \\
5276.6280 & 0.4151 & 17.041 &  0.013 \\
5276.8730 & 0.4558 & 17.060 &  0.020 \\
5276.8750 & 0.4562 & 17.037 &  0.023 \\
5283.6380 & 0.5804 & 16.972 &  0.045 \\
5283.6390 & 0.5806 & 17.112 &  0.054 \\
5283.6820 & 0.5877 & 17.058 &  0.045 \\
5283.6830 & 0.5879 & 17.049 &  0.050 \\
5284.7230 & 0.7607 & 17.116 &  0.045 \\
5284.7650 & 0.7677 & 17.038 &  0.045 \\
5284.7660 & 0.7679 & 16.976 &  0.036 \\
5286.6350 & 0.0786 & 17.049 &  0.016 \\
5286.6360 & 0.0787 & 17.062 &  0.017 \\
5286.6790 & 0.0859 & 17.034 &  0.029 \\
5286.6800 & 0.0861 & 17.031 &  0.028 \\
5289.6580 & 0.5811 & 17.038 &  0.013 \\
5289.6590 & 0.5813 & 17.004 &  0.011 \\
5289.7020 & 0.5884 & 17.034 &  0.013 \\
5289.7030 & 0.5886 & 17.010 &  0.011 \\
5290.7650 & 0.7651 & 17.023 &  0.012 \\
5290.7660 & 0.7653 & 17.034 &  0.014 \\
5290.8090 & 0.7724 & 17.005 &  0.016 \\
5290.8100 & 0.7726 & 16.696 &  0.013 \\
5293.6420 & 0.2434 & 17.068 &  0.015 \\
5293.6430 & 0.2435 & 17.045 &  0.014 \\
5293.6840 & 0.2503 & 17.022 &  0.017 \\
5293.7410 & 0.2598 & 17.031 &  0.018 \\
5294.7280 & 0.4239 & 17.024 &  0.016 \\
5294.7420 & 0.4262 & 17.011 &  0.014 \\
5294.7720 & 0.4312 & 17.009 &  0.018 \\
5294.8160 & 0.4385 & 17.030 &  0.019 \\
5296.6390 & 0.7415 & 16.996 &  0.010 \\
5296.6400 & 0.7417 & 17.024 &  0.012 \\
5296.6820 & 0.7487 & 16.996 &  0.010 \\
5296.6830 & 0.7489 & 17.032 &  0.011 \\
5297.7300 & 0.9229 & 17.036 &  0.015 \\
5297.7310 & 0.9231 & 17.025 &  0.013 \\
5297.7740 & 0.9302 & 17.027 &  0.018 \\
5297.7750 & 0.9304 & 17.006 &  0.017 \\
5302.6590 & 0.7423 & 17.014 &  0.026 \\
5302.8030 & 0.7662 & 17.008 &  0.015 \\
5302.8040 & 0.7664 & 17.021 &  0.017 \\
5302.8120 & 0.7677 & 17.000 &  0.017 \\
5302.8130 & 0.7679 & 17.033 &  0.019 \\
5302.8210 & 0.7692 & 17.018 &  0.019 \\
5302.8230 & 0.7695 & 17.053 &  0.023 \\
5303.6790 & 0.9118 & 17.055 &  0.017 \\
5303.6840 & 0.9126 & 17.021 &  0.015 \\
5303.6880 & 0.9133 & 17.058 &  0.017 \\
5303.6930 & 0.9141 & 17.012 &  0.014 \\
5303.6980 & 0.9150 & 17.047 &  0.017 \\
5303.7020 & 0.9156 & 16.986 &  0.015 \\
5303.7070 & 0.9165 & 17.009 &  0.018 \\
5303.7120 & 0.9173 & 17.017 &  0.016 \\
5303.7160 & 0.9180 & 17.011 &  0.019 \\
5303.7210 & 0.9188 & 17.032 &  0.017 \\
5303.7260 & 0.9196 & 17.006 &  0.019 \\
5303.7310 & 0.9205 & 17.001 &  0.017 \\
5303.7350 & 0.9211 & 17.035 &  0.021 \\
5303.7400 & 0.9220 & 17.044 &  0.018 \\
5303.7450 & 0.9228 & 17.067 &  0.023 \\
5303.7490 & 0.9234 & 16.985 &  0.019 \\
5303.7540 & 0.9243 & 17.008 &  0.022 \\
5303.7590 & 0.9251 & 17.003 &  0.019 \\
5303.7640 & 0.9259 & 17.017 &  0.022 \\
5303.7680 & 0.9266 & 16.958 &  0.020 \\
5303.7730 & 0.9274 & 17.055 &  0.026 \\
5303.7780 & 0.9283 & 17.036 &  0.022 \\
5303.7830 & 0.9291 & 17.061 &  0.026 \\
5303.7880 & 0.9299 & 17.014 &  0.025 \\
5303.7930 & 0.9308 & 17.004 &  0.027 \\
5303.7970 & 0.9314 & 16.993 &  0.025 \\
5303.8020 & 0.9323 & 16.934 &  0.029 \\
5303.8070 & 0.9331 & 17.011 &  0.031 \\
5303.8120 & 0.9339 & 17.050 &  0.036 \\
5303.8170 & 0.9348 & 16.968 &  0.032 \\
5303.8210 & 0.9354 & 17.016 &  0.039 \\
5303.8270 & 0.9364 & 17.114 &  0.047 \\
5311.6500 & 0.2368 & 16.942 &  0.027 \\
5311.6510 & 0.2370 & 17.025 &  0.024 \\
5311.6930 & 0.2440 & 17.041 &  0.035 \\
5311.6940 & 0.2441 & 17.014 &  0.028 \\
5312.6950 & 0.4105 & 17.004 &  0.030 \\
5312.6960 & 0.4107 & 17.038 &  0.028 \\
5312.7390 & 0.4179 & 16.904 &  0.033 \\
5312.7430 & 0.4185 & 17.017 &  0.041 \\
5314.6490 & 0.7354 & 17.095 &  0.029 \\
5314.6510 & 0.7357 & 17.074 &  0.028 \\
5314.6930 & 0.7427 & 17.005 &  0.030 \\
5314.6940 & 0.7428 & 17.011 &  0.027 \\
5317.6590 & 0.2357 & 17.029 &  0.014 \\
5317.6600 & 0.2359 & 17.026 &  0.017 \\
5318.6460 & 0.3998 & 16.996 &  0.027 \\
5318.6470 & 0.4000 & 17.011 &  0.025 \\
5318.6900 & 0.4071 & 17.010 &  0.017 \\
5318.6940 & 0.4078 & 17.043 &  0.021 \\
5319.7040 & 0.5757 & 17.040 &  0.019 \\
5319.7480 & 0.5830 & 17.060 &  0.025 \\
5320.6560 & 0.7339 & 17.042 &  0.014 \\
5320.7000 & 0.7412 & 17.029 &  0.014 \\
5321.6550 & 0.9000 & 17.128 &  0.015 \\
5321.6980 & 0.9071 & 17.082 &  0.016 \\
5322.6550 & 0.0662 & 17.079 &  0.017 \\
5322.6570 & 0.0665 & 17.092 &  0.014 \\
5322.6990 & 0.0735 & 17.100 &  0.020 \\
5322.7430 & 0.0808 & 17.036 &  0.018 \\
5323.6580 & 0.2329 & 17.068 &  0.015 \\
5323.7050 & 0.2407 & 17.016 &  0.015 \\
5324.6560 & 0.3988 & 17.021 &  0.036 \\
5324.6580 & 0.3992 & 16.961 &  0.016 \\
5324.6990 & 0.4060 & 17.086 &  0.024 \\
5329.6600 & 0.2306 & 17.138 &  0.028 \\
5329.6620 & 0.2310 & 17.105 &  0.030 \\
5329.7040 & 0.2380 & 17.052 &  0.032 \\
5329.7080 & 0.2386 & 16.962 &  0.038 \\
5330.6610 & 0.3970 & 17.024 &  0.016 \\
5330.6620 & 0.3972 & 17.068 &  0.019 \\
5330.7040 & 0.4042 & 17.021 &  0.019 \\
5330.7060 & 0.4045 & 17.116 &  0.023 \\
5331.6670 & 0.5643 & 17.031 &  0.015 \\
5331.6680 & 0.5644 & 17.015 &  0.016 \\
5331.7130 & 0.5719 & 17.032 &  0.017 \\
5331.7360 & 0.5757 & 17.061 &  0.023 \\
5332.6670 & 0.7305 & 17.020 &  0.015 \\
5332.7100 & 0.7377 & 16.997 &  0.017 \\
5333.6670 & 0.8967 & 17.013 &  0.013 \\
5333.6680 & 0.8969 & 16.985 &  0.015 \\
5333.7100 & 0.9039 & 17.030 &  0.015 \\
5333.7120 & 0.9042 & 16.966 &  0.017 \\
5513.8607 & 0.8504 & 17.016 &  0.011 \\
5513.9050 & 0.8578 & 17.017 &  0.011 \\
5516.8751 & 0.3515 & 17.041 &  0.012 \\
5516.9186 & 0.3587 & 17.056 &  0.008 \\
5530.0149 & 0.5357 & 17.003 &  0.010 \\
5530.7999 & 0.6662 & 17.046 &  0.022 \\
5537.7822 & 0.8269 & 17.041 &  0.012 \\
5538.8556 & 0.0053 & 17.032 &  0.007 \\
5538.8699 & 0.0077 & 17.044 &  0.007 \\
5538.8861 & 0.0104 & 17.035 &  0.007 \\
5538.9004 & 0.0128 & 17.020 &  0.007 \\
5538.9148 & 0.0152 & 17.034 &  0.007 \\
5538.9293 & 0.0176 & 17.057 &  0.008 \\
5538.9441 & 0.0201 & 17.043 &  0.007 \\
5538.9625 & 0.0231 & 17.065 &  0.007 \\
5538.9770 & 0.0255 & 17.057 &  0.007 \\
5539.0334 & 0.0349 & 17.030 &  0.007 \\
5539.0593 & 0.0392 & 17.060 &  0.007 \\
5539.0747 & 0.0418 & 17.060 &  0.019 \\
5539.9930 & 0.1944 & 17.037 &  0.006 \\
5540.0197 & 0.1988 & 17.035 &  0.007 \\
5540.0346 & 0.2013 & 17.044 &  0.007 \\
5540.0514 & 0.2041 & 17.018 &  0.008 \\
5541.9863 & 0.5258 & 16.996 &  0.010 \\
5543.0004 & 0.6943 & 17.008 &  0.010 \\
5543.0289 & 0.6991 & 17.003 &  0.011 \\
5543.0438 & 0.7016 & 17.026 &  0.009 \\
5543.9907 & 0.8590 & 17.038 &  0.007 \\
5544.9933 & 0.0256 & 17.020 &  0.008 \\
5545.0129 & 0.0289 & 17.036 &  0.009 \\
5545.0272 & 0.0312 & 16.988 &  0.008 \\
5545.0583 & 0.0364 & 17.002 &  0.009 \\
5545.0737 & 0.0390 & 17.026 &  0.015 \\
5557.9216 & 0.1747 & 16.999 &  0.008 \\
5557.9474 & 0.1790 & 17.004 &  0.009 \\
5557.9912 & 0.1863 & 17.029 &  0.009 \\
5558.0320 & 0.1930 & 17.041 &  0.013 \\
5558.0496 & 0.1960 & 17.016 &  0.011 \\
5558.8038 & 0.3213 & 17.029 &  0.008 \\
5558.8176 & 0.3236 & 17.024 &  0.008 \\
5558.8442 & 0.3281 & 17.022 &  0.007 \\
5558.8588 & 0.3305 & 17.023 &  0.008 \\
5558.8731 & 0.3329 & 17.023 &  0.008 \\
5561.8204 & 0.8228 & 17.023 &  0.011 \\
5561.8343 & 0.8251 & 17.039 &  0.011 \\
5561.8533 & 0.8283 & 17.038 &  0.009 \\
5561.8674 & 0.8306 & 17.030 &  0.010 \\
5561.8816 & 0.8330 & 17.032 &  0.009 \\
5561.8960 & 0.8354 & 17.042 &  0.010 \\
5561.9108 & 0.8378 & 17.034 &  0.009 \\
5561.9249 & 0.8402 & 17.039 &  0.011 \\
5561.9396 & 0.8426 & 17.001 &  0.010 \\
5561.9748 & 0.8485 & 17.009 &  0.011 \\
5561.9889 & 0.8508 & 17.033 &  0.013 \\
5573.8834 & 0.8280 & 16.991 &  0.007 \\
5573.8992 & 0.8307 & 17.030 &  0.007 \\
5573.9135 & 0.8330 & 17.029 &  0.007 \\
5573.9285 & 0.8355 & 17.009 &  0.008 \\
5573.9424 & 0.8378 & 17.027 &  0.008 \\
5573.9723 & 0.8428 & 17.041 &  0.008 \\
5573.9882 & 0.8454 & 17.058 &  0.008 \\
5574.0027 & 0.8479 & 16.998 &  0.009 \\
5574.0181 & 0.8504 & 16.972 &  0.009 \\
5574.7552 & 0.9729 & 17.018 &  0.010 \\
5574.7773 & 0.9766 & 17.001 &  0.009 \\
5574.8007 & 0.9805 & 17.020 &  0.008 \\
5574.8168 & 0.9832 & 17.041 &  0.008 \\
5574.8319 & 0.9857 & 17.013 &  0.008 \\
5574.8475 & 0.9883 & 17.032 &  0.008 \\
5574.8618 & 0.9907 & 17.015 &  0.007 \\
5574.8777 & 0.9933 & 17.016 &  0.007 \\
5574.8916 & 0.9956 & 17.020 &  0.007 \\
5574.9133 & 0.9992 & 17.020 &  0.006 \\
5574.9288 & 0.0018 & 17.019 &  0.007 \\
5574.9540 & 0.0060 & 17.026 &  0.007 \\
5574.9752 & 0.0095 & 17.049 &  0.007 \\
5574.9893 & 0.0119 & 17.043 &  0.008 \\
5575.0124 & 0.0157 & 17.043 &  0.009 \\
5575.7557 & 0.1393 & 17.118 &  0.011 \\
5575.7700 & 0.1416 & 17.211 &  0.013 \\
5575.7851 & 0.1441 & 17.300 &  0.012 \\
5575.8063 & 0.1477 & 17.174 &  0.011 \\
5575.8228 & 0.1504 & 17.072 &  0.009 \\
5575.8397 & 0.1532 & 17.044 &  0.009 \\
5575.8542 & 0.1556 & 17.021 &  0.009 \\
5575.8681 & 0.1579 & 17.035 &  0.008 \\
5575.8843 & 0.1606 & 17.040 &  0.009 \\
5575.8986 & 0.1630 & 17.048 &  0.008 \\
5575.9252 & 0.1674 & 17.066 &  0.009 \\
5575.9611 & 0.1734 & 17.022 &  0.013 \\
5575.9754 & 0.1758 & 17.029 &  0.010 \\
5575.9895 & 0.1781 & 17.079 &  0.014 \\
5576.0127 & 0.1820 & 17.054 &  0.016 \\
5576.8195 & 0.3161 & 17.122 &  0.025 \\
5576.8350 & 0.3187 & 17.069 &  0.022 \\
5576.8905 & 0.3279 & 17.057 &  0.017 \\
5576.9268 & 0.3339 & 16.982 &  0.031 \\
5576.9591 & 0.3393 & 17.028 &  0.015 \\
5576.9752 & 0.3420 & 17.052 &  0.012 \\
5576.9899 & 0.3444 & 17.043 &  0.011 \\
5577.0050 & 0.3469 & 17.030 &  0.012 \\
5577.7443 & 0.4698 & 17.025 &  0.021 \\
5577.7628 & 0.4729 & 17.020 &  0.020 \\
5577.7790 & 0.4756 & 17.024 &  0.019 \\
5577.7938 & 0.4781 & 17.040 &  0.018 \\
5577.8077 & 0.4804 & 17.022 &  0.019 \\
5577.8232 & 0.4830 & 17.006 &  0.019 \\
5577.8518 & 0.4877 & 17.024 &  0.018 \\
5577.8762 & 0.4917 & 17.004 &  0.016 \\
5577.9422 & 0.5027 & 17.102 &  0.020 \\
5577.9598 & 0.5057 & 16.991 &  0.018 \\
5577.9745 & 0.5081 & 17.022 &  0.019 \\
5577.9920 & 0.5110 & 17.034 &  0.016 \\
5578.7451 & 0.6362 & 16.994 &  0.019 \\
5578.8054 & 0.6462 & 17.340 &  0.022 \\
5578.8856 & 0.6596 & 17.015 &  0.018 \\
5578.9318 & 0.6672 & 16.977 &  0.017 \\
5578.9815 & 0.6755 & 17.011 &  0.017 \\
5578.9954 & 0.6778 & 16.986 &  0.015 \\
5579.7454 & 0.8025 & 17.028 &  0.023 \\
5579.7606 & 0.8050 & 17.013 &  0.022 \\
5579.8079 & 0.8129 & 17.005 &  0.019 \\
5579.8419 & 0.8185 & 17.025 &  0.017 \\
5579.8566 & 0.8210 & 17.011 &  0.016 \\
5579.9012 & 0.8284 & 17.014 &  0.015 \\
5579.9181 & 0.8312 & 16.978 &  0.017 \\
5579.9421 & 0.8352 & 17.027 &  0.019 \\
5579.9777 & 0.8411 & 16.992 &  0.019 \\
5579.9944 & 0.8439 & 17.009 &  0.017 \\
5584.7306 & 0.6312 & 17.039 &  0.017 \\
5584.7530 & 0.6349 & 17.034 &  0.015 \\
5584.7846 & 0.6401 & 17.104 &  0.018 \\
5584.8179 & 0.6457 & 17.394 &  0.020 \\
5584.8326 & 0.6481 & 17.230 &  0.017 \\
5584.8511 & 0.6512 & 17.090 &  0.016 \\
5584.8653 & 0.6536 & 17.063 &  0.015 \\
5584.8811 & 0.6562 & 17.038 &  0.017 \\
5584.8982 & 0.6590 & 17.031 &  0.019 \\
5584.9213 & 0.6629 & 17.013 &  0.021 \\
5584.9368 & 0.6654 & 17.036 &  0.018 \\
5585.7247 & 0.7964 & 17.013 &  0.009 \\
5585.7577 & 0.8019 & 17.018 &  0.011 \\
5585.7739 & 0.8046 & 17.038 &  0.012 \\
5585.7960 & 0.8083 & 17.008 &  0.011 \\
5585.8250 & 0.8131 & 17.007 &  0.013 \\
5585.8484 & 0.8170 & 16.998 &  0.012 \\
5585.8780 & 0.8219 & 16.991 &  0.011 \\
5585.8967 & 0.8250 & 16.985 &  0.011 \\
5585.9119 & 0.8275 & 17.023 &  0.012 \\
5585.9267 & 0.8300 & 17.015 &  0.013 \\
5585.9420 & 0.8325 & 16.992 &  0.011 \\
5585.9675 & 0.8368 & 16.992 &  0.013 \\
5585.9825 & 0.8393 & 17.003 &  0.012 \\
5586.7383 & 0.9649 & 16.990 &  0.008 \\
5586.7553 & 0.9677 & 17.006 &  0.007 \\
5586.7716 & 0.9704 & 17.010 &  0.007 \\
5586.7860 & 0.9728 & 17.018 &  0.007 \\
5586.8007 & 0.9753 & 17.037 &  0.007 \\
5586.8362 & 0.9812 & 17.056 &  0.008 \\
5586.8532 & 0.9840 & 17.019 &  0.009 \\
5586.8799 & 0.9885 & 16.997 &  0.009 \\
5586.8938 & 0.9908 & 17.024 &  0.010 \\
5586.9088 & 0.9933 & 17.038 &  0.010 \\
5586.9358 & 0.9977 & 17.032 &  0.010 \\
5586.9507 & 0.0002 & 17.044 &  0.014 \\
5587.7240 & 0.1288 & 16.992 &  0.010 \\
5587.7684 & 0.1361 & 17.022 &  0.011 \\
5587.7822 & 0.1384 & 17.067 &  0.010 \\
5587.8093 & 0.1429 & 17.243 &  0.013 \\
5587.8252 & 0.1456 & 17.235 &  0.012 \\
5587.8400 & 0.1480 & 17.134 &  0.010 \\
5587.8555 & 0.1506 & 17.030 &  0.013 \\
5587.8744 & 0.1538 & 17.030 &  0.009 \\
5587.8934 & 0.1569 & 17.034 &  0.011 \\
5587.9100 & 0.1597 & 17.052 &  0.012 \\
5587.9240 & 0.1620 & 17.031 &  0.012 \\
5587.9380 & 0.1643 & 17.021 &  0.012 \\
5587.9520 & 0.1667 & 17.039 &  0.011 \\
5587.9791 & 0.1712 & 17.048 &  0.012 \\
5588.7274 & 0.2956 & 16.917 &  0.010 \\
5588.7609 & 0.3011 & 16.988 &  0.010 \\
5588.7753 & 0.3035 & 16.972 &  0.011 \\
5588.7952 & 0.3068 & 16.960 &  0.011 \\
5588.9548 & 0.3334 & 17.021 &  0.012 \\
5588.9752 & 0.3367 & 17.025 &  0.013 \\
5589.7321 & 0.4626 & 17.032 &  0.011 \\
5589.7519 & 0.4659 & 17.052 &  0.010 \\
5589.7858 & 0.4715 & 17.026 &  0.009 \\
5589.8038 & 0.4745 & 17.047 &  0.008 \\
5589.8179 & 0.4768 & 17.066 &  0.009 \\
5589.8387 & 0.4803 & 17.058 &  0.008 \\
5589.8538 & 0.4828 & 17.062 &  0.008 \\
5589.8680 & 0.4852 & 17.044 &  0.009 \\
5589.9036 & 0.4911 & 17.021 &  0.008 \\
5589.9216 & 0.4941 & 17.057 &  0.008 \\
5589.9368 & 0.4966 & 17.047 &  0.009 \\
5589.9523 & 0.4992 & 17.039 &  0.010 \\
5589.9690 & 0.5019 & 17.044 &  0.011 \\
5590.7370 & 0.6296 & 17.028 &  0.007 \\
5590.7602 & 0.6335 & 17.044 &  0.007 \\
5590.7748 & 0.6359 & 17.046 &  0.007 \\
5590.7897 & 0.6384 & 17.094 &  0.007 \\
5590.8099 & 0.6417 & 17.273 &  0.008 \\
5590.8542 & 0.6491 & 17.212 &  0.008 \\
5590.8992 & 0.6566 & 17.021 &  0.007 \\
5590.9141 & 0.6590 & 17.066 &  0.007 \\
5590.9309 & 0.6618 & 17.055 &  0.007 \\
5590.9661 & 0.6677 & 17.055 &  0.008 \\
5591.7247 & 0.7938 & 17.019 &  0.007 \\
5591.7386 & 0.7961 & 17.059 &  0.007 \\
5591.7532 & 0.7985 & 17.032 &  0.006 \\
5591.7716 & 0.8016 & 17.054 &  0.009 \\
5591.9147 & 0.8254 & 17.041 &  0.007 \\
5591.9356 & 0.8289 & 17.028 &  0.009 \\
5591.9525 & 0.8317 & 17.052 &  0.008 \\
5593.8743 & 0.1511 & 17.022 &  0.006 \\
5593.8906 & 0.1538 & 17.011 &  0.006 \\
5593.9074 & 0.1566 & 16.986 &  0.006 \\
5593.9219 & 0.1590 & 17.002 &  0.007 \\
5593.9354 & 0.1613 & 16.989 &  0.009 \\
5593.9512 & 0.1639 & 16.998 &  0.010 \\
5594.7023 & 0.2888 & 17.015 &  0.010 \\
5594.7592 & 0.2982 & 17.020 &  0.010 \\
5594.8076 & 0.3063 & 17.016 &  0.011 \\
5601.6799 & 0.4487 & 17.015 &  0.015 \\
5601.6944 & 0.4511 & 17.057 &  0.011 \\
5601.7087 & 0.4535 & 17.032 &  0.012 \\
5639.6685 & 0.7635 & 17.001 &  0.038 \\
5639.7116 & 0.7707 & 16.992 &  0.047 \\
5666.6657 & 0.2513 & 17.047 &  0.016 \\
5666.7092 & 0.2585 & 17.047 &  0.018 \\
5667.6992 & 0.4231 & 17.004 &  0.014 \\
5668.6669 & 0.5839 & 16.964 &  0.013 \\
5668.6826 & 0.5865 & 17.012 &  0.019 \\
5869.0024 & 0.8858 & 16.992 &  0.009 \\
5875.0409 & 0.8896 & 17.031 &  0.012 \\
5875.0421 & 0.8898 & 17.025 &  0.012 \\
5888.9330 & 0.1989 & 17.030 &  0.011 \\
5888.9355 & 0.1993 & 17.031 &  0.010 \\

